On Runlength Limited Codes for BICM Systems

We study the use of runlength-limited (RLL) block codes in bit-interleaved coded modulation (BICM) systems. In this setting, the RLL code acts as the symbol mapper, whose assignment between input bits and RLL symbols is critical for performance. In this work, we aim at optimizing the assignment scheme of RLL codes. One of the main applications of RLL codes is the mitigation of intersymbol interference (ISI) in systems with coarse quantization. However, channel memory and quantization nonlinearity complicate information theoretic analysis. To enable analytical treatment, we consider a block channel with 1-bit analog-to-digital conversion, modeling the transmission of a single RLL code block. For this channel, we investigate the relationship between the achievable rate in BICM systems-termed BICM capacity-and the RLL code's assignment scheme. Focusing on low signal-to-noise ratios (SNRs), we derive the optimization problem yielding the optimal assignment scheme. By looking at asymptotically large block-lengths, we infer a practical optimization strategy for RLL codes with finite block-length and channels with inter-block interference. Further, we extend this optimization to two-state RLL (TS-RLL) codes, which offer higher code rates than state independent RLL codes. We demonstrate that optimized TS-RLL codes exhibit significant performance improvements over literature counterparts.

==> Figures/plot_AuxMi_and_bitLevelMI_lower_bounds_vs_snr.csv <==
bitLevelMI_MSRLL_mtx=5,bitLevelMI_TSRLL_mtx=5,AuxMI_mtx5,bitLevelMI_MSRLL_mtx=4,bitLevelMI_TSRLL_mtx=4,AuxMI_mtx4,bitLevelMI_MSRLL_mtx=3,bitLevelMI_TSRLL_mtx=3,AuxMI_mtx3,bitLevelMI_MSRLL_mtx=2,bitLevelMI_TSRLL_mtx=2,AuxMI_mtx2,snr,awgnCap
0.000629315486711038,0.0309684617173686,0.0553980242991697,0.00113815024541416,0.0361710640663963,0.0600847016966197,0.00332885829160301,0.0367902113714985,0.0602283810129098,0.00182505686833956,0.0401172902621531,0.0518044213341575,-10,0.137503523749935
0.000930581661439944,0.0518143996757305,0.097791418592677,0.00223863491345317,0.0590859488907582,0.101448742728414,0.00851445348207758,0.0656919061813475,0.0979189559224136,0.00496640695132748,0.0712897295467697,0.0936759097568536,-7.5,0.236128803353125
0.00243881488215039,0.0861042002747272,0.1649783708442,0.00621733196162693,0.0996971350495869,0.171649568809656,0.0215429807407115,0.107137268056944,0.171941170755898,0.0135304833250368,0.120284026114492,0.160618385030492,-5,0.396409161163114
0.00526166401709806,0.141701590509093,0.275120678393649,0.0147046495946358,0.166078174041128,0.280047716842085,0.055484658627882,0.174959290456908,0.282483841705056,0.037070905351523,0.198498616406754,0.264972120641874,-2.5,0.643709673944082
0.0144013919393155,0.239907955316218,0.431046846358916,0.0345956255313677,0.265166431545135,0.435530959338365,0.129171377109402,0.275868360685386,0.439577054249595,0.0967013619575421,0.314716672233192,0.424578259478839,0,1
0.0393576706746801,0.373797588277577,0.627149422444311,0.0769242533037754,0.40539747825763,0.635486857626252,0.260956161075036,0.419119759494041,0.639192693010856,0.227594412350302,0.478918045259008,0.625734240555504,2.5,1.47419169766592
0.0917007086498937,0.539034919743946,0.85286134428363,0.15491409591547,0.584198458010692,0.854623995437272,0.455660294013733,0.595846683792499,0.85483028148097,0.448472858097054,0.676018564184543,0.850662556720782,5,2.0573732086068
0.195844325774843,0.731718854449041,1.06746509536532,0.276956221813472,0.770594668251394,1.06015015428308,0.703383053520337,0.800362357432731,1.05839574197734,0.7516240987396,0.905544336883775,1.06044113698088,7.5,2.72757487451865
0.343869059125573,0.902217192079241,1.25566058896638,0.464367230493433,0.953707060432386,1.24847345351739,0.961809162478419,1.00104854342807,1.25007061584921,1.05347881120717,1.12486622594909,1.23579533526007,10,3.4594316186373
0.56204066760183,1.07185972315726,1.42739000733884,0.74466719924587,1.14405618087141,1.42563225629434,1.20773297372497,1.19943578617092,1.42557550381901,1.25222123043919,1.26966773226947,1.34375155042648,12.5,4.23133978700232
0.88625604036726,1.26662716709527,1.60987337060322,1.09431597939765,1.3543632839399,1.60161582173101,1.38564291856982,1.37135129919784,1.55949048076206,1.32064227664181,1.32365294268099,1.38154169392362,15,5.02780767335052
1.24326097179709,1.48569222355305,1.77338143729948,1.41427857238765,1.53562500888036,1.73580434776823,1.46975556600981,1.46072563291892,1.62929269838193,1.33303534508906,1.33224864450851,1.3881409021894,17.5,5.83880387352813
1.54500040853184,1.66302521775945,1.89682696384697,1.60727917973719,1.64648318944574,1.81529947986921,1.49618670079767,1.49208710802554,1.65051960443291,1.33328177074246,1.33333333333333,1.38848369156997,20,6.65821148275179
1.72092034538383,1.78386222640835,1.96579944991505,1.68534072382824,1.69619495250707,1.8476938125902,1.49988948346573,1.49968145869737,1.65428777514843,1.33333333333333,1.33333333333333,1.38848382725141,22.5,7.48242835805457
1.81778699344574,1.84681886965234,2.0058578928378,1.70870314517289,1.71118862003667,1.85846154058412,1.5,1.5,1.65438918936996,1.33333333333333,1.33333333333333,1.38848382726123,25,8.30937524121281
1.86186908928995,1.88133928302877,2.02292832065828,1.71428571428571,1.71397676960588,1.85982905452266,1.5,1.5,1.65438926923177,1.33333333333333,1.33333333333333,1.38848382726123,27.5,9.13786549742596
1.87320779818456,1.89101856242214,2.02771341371009,1.71428571428571,1.71428571428571,1.85983366095164,1.5,1.5,1.65438926923679,1.33333333333333,1.33333333333333,1.38848382726123,30,9.96722625883599


==> Figures/plot_combined_coderate_vs_blocklength.csv <==
blocklength,BlockRate_d_1,TSRLLRate_d_1,Capacity_d_1,BlockRate_d_2,TSRLLRate_d_2,Capacity_d_2,BlockRate_d_3,TSRLLRate_d_3,Capacity_d_3,BlockRate_d_4,TSRLLRate_d_4,Capacity_d_4
1,0,0,0.694241913630617,0,0,0.551463089745596,0,0,0.46495841721621,0,0,0.405685231375823
2,0,0.5,0.694241913630617,0,0,0.551463089745596,0,0,0.46495841721621,0,0,0.405685231375823
3,0.333333333333333,0.333333333333333,0.694241913630617,0,0.333333333333333,0.551463089745596,0,0,0.46495841721621,0,0,0.405685231375823
4,0.5,0.5,0.694241913630617,0,0.25,0.551463089745596,0,0.25,0.46495841721621,0,0,0.405685231375823
5,0.4,0.6,0.694241913630617,0.2,0.4,0.551463089745596,0,0.2,0.46495841721621,0,0.2,0.405685231375823
6,0.5,0.5,0.694241913630617,0.333333333333333,0.333333333333333,0.551463089745596,0,0.333333333333333,0.46495841721621,0,0.166666666666667,0.405685231375823
7,0.571428571428571,0.571428571428571,0.694241913630617,0.285714285714286,0.428571428571429,0.551463089745596,0.142857142857143,0.285714285714286,0.46495841721621,0,0.285714285714286,0.405685231375823
8,0.5,0.625,0.694241913630617,0.375,0.375,0.551463089745596,0.25,0.25,0.46495841721621,0,0.25,0.405685231375823
9,0.555555555555556,0.555555555555556,0.694241913630617,0.333333333333333,0.444444444444444,0.551463089745596,0.222222222222222,0.333333333333333,0.46495841721621,0.111111111111111,0.222222222222222,0.405685231375823
10,0.6,0.6,0.694241913630617,0.4,0.4,0.551463089745596,0.3,0.3,0.46495841721621,0.2,0.3,0.405685231375823
11,0.545454545454545,0.636363636363636,0.694241913630617,0.363636363636364,0.454545454545455,0.551463089745596,0.272727272727273,0.363636363636364,0.46495841721621,0.181818181818182,0.272727272727273,0.405685231375823
12,0.583333333333333,0.583333333333333,0.694241913630617,0.416666666666667,0.416666666666667,0.551463089745596,0.25,0.333333333333333,0.46495841721621,0.25,0.25,0.405685231375823
13,0.615384615384615,0.615384615384615,0.694241913630617,0.384615384615385,0.461538461538462,0.551463089745596,0.307692307692308,0.384615384615385,0.46495841721621,0.230769230769231,0.307692307692308,0.405685231375823
14,0.571428571428571,0.642857142857143,0.694241913630617,0.428571428571429,0.5,0.551463089745596,0.285714285714286,0.357142857142857,0.46495841721621,0.214285714285714,0.285714285714286,0.405685231375823
15,0.6,0.6,0.694241913630617,0.4,0.466666666666667,0.551463089745596,0.333333333333333,0.4,0.46495841721621,0.266666666666667,0.333333333333333,0.405685231375823
16,0.625,0.625,0.694241913630617,0.4375,0.5,0.551463089745596,0.3125,0.375,0.46495841721621,0.25,0.3125,0.405685231375823
17,0.588235294117647,0.647058823529412,0.694241913630617,0.470588235294118,0.470588235294118,0.551463089745596,0.352941176470588,0.411764705882353,0.46495841721621,0.235294117647059,0.294117647058824,0.405685231375823
18,0.611111111111111,0.666666666666667,0.694241913630617,0.444444444444444,0.5,0.551463089745596,0.333333333333333,0.388888888888889,0.46495841721621,0.277777777777778,0.333333333333333,0.405685231375823
19,0.631578947368421,0.631578947368421,0.694241913630617,0.473684210526316,0.473684210526316,0.551463089745596,0.368421052631579,0.368421052631579,0.46495841721621,0.263157894736842,0.315789473684211,0.405685231375823
20,0.65,0.65,0.694241913630617,0.45,0.5,0.551463089745596,0.35,0.4,0.46495841721621,0.3,0.35,0.405685231375823
21,0.619047619047619,0.666666666666667,0.694241913630617,0.476190476190476,0.476190476190476,0.551463089745596,0.380952380952381,0.380952380952381,0.46495841721621,0.285714285714286,0.333333333333333,0.405685231375823
22,0.636363636363636,0.636363636363636,0.694241913630617,0.454545454545455,0.5,0.551463089745596,0.363636363636364,0.409090909090909,0.46495841721621,0.272727272727273,0.318181818181818,0.405685231375823
23,0.652173913043478,0.652173913043478,0.694241913630617,0.478260869565217,0.478260869565217,0.551463089745596,0.347826086956522,0.391304347826087,0.46495841721621,0.304347826086957,0.347826086956522,0.405685231375823
24,0.625,0.666666666666667,0.694241913630617,0.458333333333333,0.5,0.551463089745596,0.375,0.416666666666667,0.46495841721621,0.291666666666667,0.333333333333333,0.405685231375823
25,0.64,0.64,0.694241913630617,0.48,0.52,0.551463089745596,0.36,0.4,0.46495841721621,0.32,0.36,0.405685231375823
26,0.653846153846154,0.653846153846154,0.694241913630617,0.461538461538462,0.5,0.551463089745596,0.384615384615385,0.423076923076923,0.46495841721621,0.307692307692308,0.346153846153846,0.405685231375823
27,0.62962962962963,0.666666666666667,0.694241913630617,0.481481481481481,0.518518518518518,0.551463089745596,0.37037037037037,0.407407407407407,0.46495841721621,0.296296296296296,0.333333333333333,0.405685231375823
28,0.642857142857143,0.642857142857143,0.694241913630617,0.5,0.5,0.551463089745596,0.392857142857143,0.428571428571429,0.46495841721621,0.321428571428571,0.357142857142857,0.405685231375823
29,0.655172413793103,0.655172413793103,0.694241913630617,0.482758620689655,0.517241379310345,0.551463089745596,0.379310344827586,0.413793103448276,0.46495841721621,0.310344827586207,0.344827586206897,0.405685231375823
30,0.633333333333333,0.666666666666667,0.694241913630617,0.5,0.5,0.551463089745596,0.4,0.433333333333333,0.46495841721621,0.333333333333333,0.366666666666667,0.405685231375823
31,0.645161290322581,0.67741935483871,0.694241913630617,0.483870967741935,0.516129032258065,0.551463089745596,0.387096774193548,0.419354838709677,0.46495841721621,0.32258064516129,0.354838709677419,0.405685231375823
32,0.65625,0.65625,0.694241913630617,0.5,0.5,0.551463089745596,0.40625,0.4375,0.46495841721621,0.3125,0.34375,0.405685231375823
33,0.666666666666667,0.666666666666667,0.694241913630617,0.484848484848485,0.515151515151515,0.551463089745596,0.393939393939394,0.424242424242424,0.46495841721621,0.333333333333333,0.363636363636364,0.405685231375823
34,0.647058823529412,0.676470588235294,0.694241913630617,0.5,0.529411764705882,0.551463089745596,0.411764705882353,0.411764705882353,0.46495841721621,0.323529411764706,0.352941176470588,0.405685231375823
35,0.657142857142857,0.657142857142857,0.694241913630617,0.485714285714286,0.514285714285714,0.551463089745596,0.4,0.428571428571429,0.46495841721621,0.342857142857143,0.371428571428571,0.405685231375823
36,0.666666666666667,0.666666666666667,0.694241913630617,0.5,0.527777777777778,0.551463089745596,0.416666666666667,0.416666666666667,0.46495841721621,0.333333333333333,0.361111111111111,0.405685231375823
37,0.648648648648649,0.675675675675676,0.694241913630617,0.513513513513513,0.513513513513513,0.551463089745596,0.405405405405405,0.432432432432432,0.46495841721621,0.324324324324324,0.378378378378378,0.405685231375823
38,0.657894736842105,0.657894736842105,0.694241913630617,0.5,0.526315789473684,0.551463089745596,0.394736842105263,0.421052631578947,0.46495841721621,0.342105263157895,0.368421052631579,0.405685231375823
39,0.666666666666667,0.666666666666667,0.694241913630617,0.512820512820513,0.512820512820513,0.551463089745596,0.41025641025641,0.435897435897436,0.46495841721621,0.333333333333333,0.358974358974359,0.405685231375823
40,0.65,0.675,0.694241913630617,0.5,0.525,0.551463089745596,0.4,0.425,0.46495841721621,0.35,0.375,0.405685231375823


==> Figures/plot_linearity_data_codeType=block_mtx=2.csv <==
snr,alphaRel,normalizedMI
20,1,1
20,1,1
20,1,1
20,0.992183594920133,1
20,0.982388677440163,1
20,0.971099815554202,1
20,0.961818494289789,1
20,0.952482020130168,1
20,0.942884667671033,1
20,0.931370211537222,1
20,0.920303219113915,1
20,0.908096939165042,1
20,0.899992861349738,1
20,0.887475270132927,1
20,0.880571284141684,1
20,0.869733958954329,1
20,0.859504289790627,1
20,0.848350608713742,1
20,0.838487221411584,1
20,0.830007581476063,1
20,0.813977492316686,1
20,0.808582300513032,1
20,0.797526362422312,1
20,0.783663478393994,0.999961267956777
20,0.776153512132334,1
20,0.763289451845993,1
20,0.756182782366109,1
20,0.747439036425239,1
20,0.735061683223619,1
20,0.726455702347797,1
20,0.715657151879998,1
20,0.705861018290477,1
20,0.691661359297475,1
20,0.681990728446936,1
20,0.67631794362784,1
20,0.662293424415317,1
20,0.654386139774715,1
20,0.645424624272337,1
20,0.629924153106363,1
20,0.623311867813586,1
20,0.61419857499042,1
20,0.603143849062496,1
20,0.593092659599088,1
20,0.582637285298381,1
20,0.568938000304249,1
20,0.562662443496733,1
20,0.553051747576377,1
20,0.541777231576497,1
20,0.52888122690908,1
20,0.522253457923194,1
20,0.511071907594147,1
20,0.501194258639067,1
20,0.489915943130019,1
20,0.480065913422303,1
20,0.469334732817549,1
20,0.460913983378925,1
20,0.449879135783716,1
20,0.439178930550031,1
20,0.430150599077551,1
20,0.417167235260343,1
20,0.406358694773585,1
20,0.398789827860437,1
20,0.387541003742841,1
20,0.377946573265168,1
20,0.368587939648472,1
20,0.358383502965329,1
20,0.346591297420991,1
20,0.335862873747987,1
20,0.326895300059996,1
20,0.316897966185746,1
20,0.306413119940531,1
20,0.297020876015542,1
20,0.285818720845845,1
20,0.275788107517701,1
20,0.264392207106446,1
20,0.255728987099347,1
20,0.24595425943806,1
20,0.235710091037897,1
20,0.224195009506936,1
20,0.21447075995153,1
20,0.203086656671022,1
5,1,1
5,1,1.00178675828877
5,1,0.996240667273259
5,0.992183594920133,0.986478736362724
5,0.982388677440163,0.980631482537475
5,0.971099815554202,0.971958129847232
5,0.961818494289789,0.967612888182899
5,0.952482020130168,0.962617571313283
5,0.942884667671033,0.954966803275153
5,0.931370211537222,0.940726865504053
5,0.920303219113915,0.935035758536628
5,0.908096939165042,0.916863800013398
5,0.899992861349738,0.912800999989372
5,0.887475270132927,0.90418716266694
5,0.880571284141684,0.907431742678264
5,0.869733958954329,0.896733583197843
5,0.859504289790627,0.88677486662779
5,0.848350608713742,0.87813885905235
5,0.838487221411584,0.871042377139987
5,0.830007581476063,0.866349019613651
5,0.813977492316686,0.853822423114618
5,0.808582300513032,0.851310795934629
5,0.797526362422312,0.843158020765647
5,0.783663478393994,0.825452558712172
5,0.776153512132334,0.819426024905013
5,0.763289451845993,0.81765407976724
5,0.756182782366109,0.806832831055309
5,0.747439036425239,0.802174651460057
5,0.735061683223619,0.783783051983722
5,0.726455702347797,0.792932612152908
5,0.715657151879998,0.781099906244564
5,0.705861018290477,0.7782257616714
5,0.691661359297475,0.758714258834239
5,0.681990728446936,0.752202301598232
5,0.67631794362784,0.746242310722044
5,0.662293424415317,0.741091891450765
5,0.654386139774715,0.736503275982751
5,0.645424624272337,0.726864488605713
5,0.629924153106363,0.713075598819813
5,0.623311867813586,0.712174429165626
5,0.61419857499042,0.700500870560782
5,0.603143849062496,0.703779165472222
5,0.593092659599088,0.68895243533372
5,0.582637285298381,0.690525710160788
5,0.568938000304249,0.669292417300484
5,0.562662443496733,0.659509737241485
5,0.553051747576377,0.654434751809479
5,0.541777231576497,0.645923471990255
5,0.52888122690908,0.645391076198597
5,0.522253457923194,0.636022201067067
5,0.511071907594147,0.625014856684122
5,0.501194258639067,0.622895812092533
5,0.489915943130019,0.609818999703895
5,0.480065913422303,0.608041373800505
5,0.469334732817549,0.594420177308577
5,0.460913983378925,0.59405099907128
5,0.449879135783716,0.591873223523894
5,0.439178930550031,0.571383690720282
5,0.430150599077551,0.571830056127595
5,0.417167235260343,0.566824822727865
5,0.406358694773585,0.551693813065998
5,0.398789827860437,0.552354798485872
5,0.387541003742841,0.539765896493921
5,0.377946573265168,0.540231771077675
5,0.368587939648472,0.527099843084924
5,0.358383502965329,0.528257897256288
5,0.346591297420991,0.508962970485378
5,0.335862873747987,0.509448817667383
5,0.326895300059996,0.491596682853133
5,0.316897966185746,0.500038464654445
5,0.306413119940531,0.493227945101911
5,0.297020876015542,0.476664597740521
5,0.285818720845845,0.479371600783411
5,0.275788107517701,0.464046753798471
5,0.264392207106446,0.452086825393543
5,0.255728987099347,0.448786602962612
5,0.24595425943806,0.451785038960392
5,0.235710091037897,0.439424950183539
5,0.224195009506936,0.427479160875111
5,0.21447075995153,0.431663854333603
5,0.203086656671022,0.425041644536108
-10,1,1
-10,1,0.987488181008589
-10,1,0.9988875183398
-10,0.992183594920133,0.988133080398059
-10,0.982388677440163,0.966124033130032
-10,0.971099815554202,0.962629148718706
-10,0.961818494289789,0.968101510122164
-10,0.952482020130168,0.951610241958865
-10,0.942884667671033,0.93920528495123
-10,0.931370211537222,0.929209811642294
-10,0.920303219113915,0.89712067769975
-10,0.908096939165042,0.909862907628107
-10,0.899992861349738,0.877309142574472
-10,0.887475270132927,0.882030831281803
-10,0.880571284141684,0.881677886459009
-10,0.869733958954329,0.86768151075059
-10,0.859504289790627,0.850301611712311
-10,0.848350608713742,0.838300046395557
-10,0.838487221411584,0.81447913590106
-10,0.830007581476063,0.831377868067314
-10,0.813977492316686,0.811448724299542
-10,0.808582300513032,0.802142196573242
-10,0.797526362422312,0.791829776137907
-10,0.783663478393994,0.790338293002774
-10,0.776153512132334,0.757769582738491
-10,0.763289451845993,0.75557903768687
-10,0.756182782366109,0.748436117936766
-10,0.747439036425239,0.725846924528366
-10,0.735061683223619,0.707888810711116
-10,0.726455702347797,0.719682746315472
-10,0.715657151879998,0.711665893599528
-10,0.705861018290477,0.698243181178072
-10,0.691661359297475,0.671020339531177
-10,0.681990728446936,0.672133102703971
-10,0.67631794362784,0.662174858615342
-10,0.662293424415317,0.635429515915908
-10,0.654386139774715,0.642941899648932
-10,0.645424624272337,0.630888928639261
-10,0.629924153106363,0.614894201938144
-10,0.623311867813586,0.611500307655206
-10,0.61419857499042,0.602606981879074
-10,0.603143849062496,0.591181684446082
-10,0.593092659599088,0.580307465005516
-10,0.582637285298381,0.570815186585629
-10,0.568938000304249,0.571569055304139
-10,0.562662443496733,0.568607049918171
-10,0.553051747576377,0.530452363849797
-10,0.541777231576497,0.534543450442492
-10,0.52888122690908,0.531909346553696
-10,0.522253457923194,0.505128145862162
-10,0.511071907594147,0.490331385937191
-10,0.501194258639067,0.475699253350203
-10,0.489915943130019,0.475906777106631
-10,0.480065913422303,0.471256281128944
-10,0.469334732817549,0.467990809711323
-10,0.460913983378925,0.464724225113427
-10,0.449879135783716,0.461517293272602
-10,0.439178930550031,0.432886880033111
-10,0.430150599077551,0.422545377937471
-10,0.417167235260343,0.402887105694012
-10,0.406358694773585,0.40129802006513
-10,0.398789827860437,0.395362934801629
-10,0.387541003742841,0.372596841190908
-10,0.377946573265168,0.386502516523726
-10,0.368587939648472,0.3626204327432
-10,0.358383502965329,0.346010544638508
-10,0.346591297420991,0.328863341590966
-10,0.335862873747987,0.325597642662421
-10,0.326895300059996,0.327586688704205
-10,0.316897966185746,0.307622827828094
-10,0.306413119940531,0.282260747626473
-10,0.297020876015542,0.286943275148124
-10,0.285818720845845,0.275680421063459
-10,0.275788107517701,0.249520385260413
-10,0.264392207106446,0.259561192688733
-10,0.255728987099347,0.236655990626984
-10,0.24595425943806,0.243278399878654
-10,0.235710091037897,0.231455576523162
-10,0.224195009506936,0.223632028926343
-10,0.21447075995153,0.208856028769441
-10,0.203086656671022,0.197927162934215

